FIAT: enabling classical and modern macroelements

Many classical and modern finite element spaces are derived by dividing each computational cell into finer pieces. Such \emph{macroelements} frequently enable the enforcement of mathematically desirable properties such as divergence-free conditions or $C^1$ continuity in a simpler or more efficient manner than elements without the subdivision. Although a few modern software projects provide one-off support for particular macroelements, a general approach facilitating broad-based support has, until now, been lacking. In this work, we describe a major addition to the FIAT project to support a wide range of different macroelements. These enhancements have been integrated into the Firedrake code stack. We provide numerical evaluation of the new macroelement facility.

==> arxiv/code/nse/data/AS2xCG1.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,5.367000e+03,4.054000e+03,1.313000e+03,2.000000e+01,4.336059e+00,2.574779e-02,1.049962e-01,5.144938e-15
1,3.348000e+03,1.789000e+03,2.077800e+04,1.564100e+04,5.137000e+03,2.000000e+01,5.082848e+00,2.558817e-03,1.155758e-01,9.913275e-15
2,1.339200e+04,6.926000e+03,8.173200e+04,6.141400e+04,2.031800e+04,2.000000e+01,5.381515e+00,7.939701e-03,1.166850e-01,1.990657e-14
3,5.356800e+04,2.724400e+04,3.241680e+05,2.433560e+05,8.081200e+04,2.000000e+01,5.491614e+00,9.889039e-03,1.172111e-01,3.989032e-14
4,2.142720e+05,1.080560e+05,1.291152e+06,9.688240e+05,3.223280e+05,2.000000e+01,5.537705e+00,1.037485e-02,1.174146e-01,7.989450e-14


==> arxiv/code/nse/data/CG1isoxCG1.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,4.054000e+03,3.578000e+03,4.760000e+02,2.000000e+01,5.008079e+00,-2.167162e-02,1.077698e-01,2.579032e-01
1,3.348000e+03,1.789000e+03,1.564100e+04,1.385200e+04,1.789000e+03,2.000000e+01,5.332157e+00,2.138027e-03,1.199650e-01,1.319922e-01
2,1.339200e+04,6.926000e+03,6.141400e+04,5.448800e+04,6.926000e+03,2.000000e+01,5.487837e+00,1.017436e-02,1.184229e-01,6.611747e-02
3,5.356800e+04,2.724400e+04,2.433560e+05,2.161120e+05,2.724400e+04,2.000000e+01,5.542318e+00,1.141518e-02,1.180129e-01,3.300462e-02
4,2.142720e+05,1.080560e+05,9.688240e+05,8.607680e+05,1.080560e+05,2.000000e+01,5.563027e+00,1.116940e-02,1.177896e-01,1.656767e-02


==> code/biharmonic/data/biharmonic-h2-stats.csv <==
Name,Nrows,NNZ,NNZperRow,kappa
Morley,289,3073,10.633217993079585,482.16422016868034
PS6,243,4473,18.40740740740741,1736.7190883247831
PS12,451,10249,22.725055432372507,5657.607576847542
HCT-red,243,4473,18.40740740740741,5991.842737993986
HCT,451,10249,22.725055432372507,4040.0217315994755
HCT,995,32393,32.55577889447236,2827415.104027075
Bell,486,17892,36.81481481481482,1192952.3095878065
Argyris,694,28468,41.02017291066282,658704.8870906597


==> code/biharmonic/data/biharmonic.Argyris.5.csv <==
N,NV,ErrorL2,ErrorH1,ErrorH2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,8.100000e+01,2.727311e-06,1.124188e-04,6.711179e-03,5.962838e-02,1.637631e-03,4.536724e-02,1.629545e-03,3.029193e-03,9.522225e-03,0.000000e+00
16,2.890000e+02,6.310492e-08,4.962143e-06,5.624722e-04,1.104010e-01,5.293303e-03,8.645907e-02,5.281811e-03,7.373974e-03,1.117739e-02,2.378309e-02
32,1.089000e+03,3.876541e-10,7.167019e-08,2.010161e-05,3.478100e-01,2.961966e-02,2.752440e-01,2.959571e-02,2.404711e-02,1.871548e-02,9.417193e-02
64,4.225000e+03,3.236117e-12,1.594726e-09,1.077141e-06,1.411434e+00,1.278777e-01,1.146708e+00,1.278526e-01,9.082643e-02,4.564752e-02,4.328597e-01
128,1.664100e+04,1.694855e-13,1.094420e-10,1.059307e-07,5.851657e+00,2.853784e-01,5.103975e+00,2.853635e-01,3.578404e-01,1.037964e-01,2.218233e+00


==> code/biharmonic/data/biharmonic.Argyris.6.csv <==
N,NV,ErrorL2,ErrorH1,ErrorH2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,8.100000e+01,1.294448e-07,7.471121e-06,5.964962e-04,7.869114e-02,3.635384e-03,6.092081e-02,3.626247e-03,4.426105e-03,9.630389e-03,0.000000e+00
16,2.890000e+02,1.338648e-09,1.525338e-07,2.424794e-05,2.081225e-01,1.098678e-02,1.711380e-01,1.097155e-02,1.248927e-02,1.337286e-02,4.455107e-02
32,1.089000e+03,2.126559e-11,4.919975e-09,1.546717e-06,7.044567e-01,5.915318e-02,5.763114e-01,5.912990e-02,4.372847e-02,2.502253e-02,1.864858e-01
64,4.225000e+03,1.047689e-13,4.651952e-11,2.781004e-08,2.762032e+00,1.259459e-01,2.417689e+00,1.259304e-01,1.691738e-01,4.885418e-02,9.117193e-01
128,1.664100e+04,7.821205e-14,2.472017e-12,2.954989e-09,1.254784e+01,6.305212e-01,1.108657e+01,6.305049e-01,6.632437e-01,1.661765e-01,4.909517e+00


==> code/biharmonic/data/biharmonic.Bell.5.csv <==
N,NV,ErrorL2,ErrorH1,ErrorH2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,8.100000e+01,1.543451e-05,5.301155e-04,2.702457e-02,7.553014e-02,6.799720e-04,6.233230e-02,6.725980e-04,2.611760e-03,9.841210e-03,0.000000e+00
16,2.890000e+02,3.140979e-07,2.617897e-05,2.820093e-03,7.873308e-02,2.354170e-03,5.884590e-02,2.343761e-03,5.736084e-03,1.171045e-02,1.518673e-02
32,1.089000e+03,9.338332e-09,1.604177e-06,3.483077e-04,1.913940e-01,1.178975e-02,1.405710e-01,1.176718e-02,1.772850e-02,2.113952e-02,5.999601e-02
64,4.225000e+03,3.012329e-10,1.027302e-07,4.423182e-05,7.257416e-01,6.094903e-02,5.428632e-01,6.092463e-02,6.504004e-02,5.659072e-02,2.468272e-01
128,1.664100e+04,7.481045e-12,5.691859e-09,5.080328e-06,3.205418e+00,2.645431e-01,2.491746e+00,2.645170e-01,2.543857e-01,1.939111e-01,1.270337e+00


==> code/biharmonic/data/biharmonic.HCT-red.3.csv <==
N,NV,NDOF,ErrorL2,ErrorH1,ErrorH2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,81,243,8.435422e-03,4.324630e-02,1.296650e+00,3.340184e-03,7.623500e-05,5.786380e-04,7.371100e-05,4.557850e-04,2.215827e-03,0.000000e+00
16,289,867,2.020014e-03,1.041470e-02,6.329906e-01,5.482240e-03,1.811220e-04,1.691469e-03,1.786080e-04,8.057390e-04,2.790539e-03,0.000000e+00
32,1089,3267,4.843482e-04,2.514114e-03,3.101266e-01,1.980013e-02,8.765860e-04,1.013627e-02,8.702760e-04,2.941246e-03,5.809150e-03,0.000000e+00
64,4225,12675,1.178459e-04,6.148324e-04,1.531200e-01,1.045719e-01,3.359734e-03,7.553220e-02,3.348757e-03,9.628254e-03,1.598502e-02,0.000000e+00
128,16641,49923,2.901518e-05,1.518525e-04,7.602988e-02,4.052818e-01,1.825025e-02,2.939253e-01,1.824343e-02,3.547640e-02,5.384959e-02,0.000000e+00


==> code/biharmonic/data/biharmonic.HCT.3.csv <==
N,NV,NDOF,ErrorL2,ErrorH1,ErrorH2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,81,451,1.926597e-03,1.328145e-02,6.057576e-01,4.517402e-03,1.204010e-04,1.041894e-03,1.158140e-04,6.615030e-04,2.664440e-03,0.000000e+00
16,289,1667,1.673456e-04,1.565460e-03,1.761441e-01,1.568376e-02,5.331210e-04,9.794233e-03,5.270510e-04,1.718690e-03,3.585603e-03,0.000000e+00
32,1089,6403,1.240619e-05,1.789002e-04,4.741893e-02,6.722888e-02,1.902316e-03,5.403676e-02,1.895576e-03,5.134738e-03,6.111274e-03,0.000000e+00
64,4225,25091,8.319577e-07,2.109993e-05,1.220967e-02,2.452027e-01,8.745088e-03,2.041501e-01,8.738128e-03,1.673592e-02,1.549301e-02,0.000000e+00
128,16641,99331,5.330410e-08,2.581007e-06,3.084660e-03,1.163079e+00,4.219715e-02,1.005865e+00,4.218906e-02,6.310351e-02,5.182847e-02,0.000000e+00


==> code/biharmonic/data/biharmonic.HCT.4.csv <==
N,NV,NDOF,ErrorL2,ErrorH1,ErrorH2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,81,995,1.772542e-05,5.551276e-04,4.477660e-02,6.935822e-03,1.854380e-04,2.644500e-03,1.835960e-04,9.687940e-04,3.121125e-03,0.000000e+00
16,289,3779,3.647802e-07,3.113150e-05,5.792435e-03,2.320100e-02,8.192400e-04,1.665845e-02,8.160450e-04,2.481836e-03,3.226764e-03,6.407409e-03
32,1089,14723,7.785917e-09,1.790246e-06,7.142073e-04,1.103520e-01,2.983899e-03,9.166557e-02,2.977229e-03,9.094372e-03,6.578325e-03,2.655226e-02
64,4225,58115,1.987340e-10,1.067347e-07,8.781574e-05,5.521235e-01,1.831201e-02,4.755876e-01,1.830301e-02,3.722199e-02,2.095255e-02,1.164784e-01
128,16641,230915,5.680163e-12,6.506363e-09,1.085589e-05,3.442290e+00,1.006782e-01,3.087982e+00,1.006682e-01,1.747302e-01,7.855955e-02,1.152169e+00


==> code/biharmonic/data/biharmonic.Morley.2.csv <==
N,NV,ErrorL2,ErrorH1,ErrorH2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,81,7.263599e-02,1.913310e-01,3.516391e+00,2.784759e-02,2.569390e-04,8.393085e-03,2.508920e-04,2.858852e-03,1.628359e-02,0.000000e+00
16,289,1.945724e-02,5.484059e-02,1.807661e+00,3.659655e-02,1.402087e-03,1.549088e-02,1.386823e-03,3.053761e-03,1.654045e-02,1.597006e-03
32,1089,5.087497e-03,1.496356e-02,9.152038e-01,8.459849e-02,3.940984e-03,5.861509e-02,3.931845e-03,4.797788e-03,1.716090e-02,5.739590e-03
64,4225,1.296180e-03,3.878304e-03,4.579623e-01,2.875928e-01,1.947073e-02,2.310619e-01,1.945881e-02,1.025792e-02,2.660583e-02,2.828895e-02
128,16641,3.263069e-04,9.822524e-04,2.284226e-01,1.237030e+00,8.780688e-02,1.058168e+00,8.779261e-02,3.205476e-02,5.843635e-02,1.001132e-01


==> code/biharmonic/data/biharmonic.PS12.2.csv <==
N,NV,NDOF,ErrorL2,ErrorH1,ErrorH2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,81,451,4.708896e-03,2.478826e-02,9.663405e-01,4.513946e-03,1.053280e-04,9.501270e-04,1.025340e-04,6.522090e-04,2.791029e-03,0.000000e+00
16,289,1667,1.046157e-03,5.526408e-03,4.551821e-01,1.322241e-02,2.775560e-04,7.131776e-03,2.750630e-04,1.314413e-03,4.485493e-03,2.153543e-03
32,1089,6403,2.463177e-04,1.302479e-03,2.210524e-01,5.966306e-02,1.285410e-03,4.169547e-02,1.282135e-03,4.377922e-03,1.229086e-02,8.568232e-03
64,4225,25091,5.971648e-05,3.159431e-04,1.089377e-01,2.543198e-01,6.364524e-03,1.884202e-01,6.354920e-03,1.681777e-02,4.268181e-02,3.599203e-02
128,16641,99331,1.469615e-05,7.778112e-05,5.407253e-02,1.381862e+00,3.302214e-02,1.115825e+00,3.301287e-02,6.782321e-02,1.651336e-01,1.629961e-01


==> code/biharmonic/data/biharmonic.PS6.2.csv <==
N,NV,NDOF,ErrorL2,ErrorH1,ErrorH2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval,CreateSparsity
8,81,243,7.812654e-03,4.195059e-02,1.256702e+00,3.131321e-03,6.629900e-05,4.610920e-04,6.490700e-05,4.047780e-04,2.191480e-03,0.000000e+00
16,289,867,1.929018e-03,1.047860e-02,6.278518e-01,9.449506e-03,3.385680e-04,5.356791e-03,3.320390e-04,8.458200e-04,2.856928e-03,1.189326e-03
32,1089,3267,4.732949e-04,2.594789e-03,3.142737e-01,2.924793e-02,1.174593e-03,1.832140e-02,1.167783e-03,2.525281e-03,7.176813e-03,5.402370e-03
64,4225,12675,1.153314e-04,6.417145e-04,1.585194e-01,1.039296e-01,4.498553e-03,7.200494e-02,4.491824e-03,8.262053e-03,1.909034e-02,2.385227e-02
128,16641,49923,2.756724e-05,1.582617e-04,8.089548e-02,4.541878e-01,2.084630e-02,3.365700e-01,2.084022e-02,2.894493e-02,6.775861e-02,1.282194e-01


==> code/biharmonic/data/biharmonicflops.csv <==
Name, Cell Flops
Morley-2,5.260000e+02
PS6-2,4.245000e+03
PS12-2,1.400400e+04
HCT-red-3,7.325000e+03
HCT-3,1.054500e+04
HCT-4,4.722300e+04
Bell-5,3.182400e+04
Argyris-5,3.864400e+04
Argyris-6,8.697500e+04


==> code/nse/data/AQ-red2xDG0.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,3.102000e+03,2.265000e+03,8.370000e+02,2.000000e+01,4.926698e+00,-3.939802e-02,1.136426e-01,3.328433e-14
1,3.348000e+03,1.789000e+03,1.206300e+04,8.715000e+03,3.348000e+03,2.000000e+01,5.118555e+00,3.713631e-02,1.122972e-01,6.242006e-14
2,1.339200e+04,6.926000e+03,4.756200e+04,3.417000e+04,1.339200e+04,2.000000e+01,5.329133e+00,2.306059e-02,1.155361e-01,1.247932e-13
3,5.356800e+04,2.724400e+04,1.888680e+05,1.353000e+05,5.356800e+04,2.000000e+01,5.454265e+00,1.652447e-02,1.165657e-01,2.523972e-13
4,2.142720e+05,1.080560e+05,7.527120e+05,5.384400e+05,2.142720e+05,2.000000e+01,5.518086e+00,1.342256e-02,1.171069e-01,5.111239e-13


==> code/nse/data/AS2xCG1.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,5.367000e+03,4.054000e+03,1.313000e+03,2.000000e+01,4.336059e+00,2.574779e-02,1.049962e-01,5.144938e-15
1,3.348000e+03,1.789000e+03,2.077800e+04,1.564100e+04,5.137000e+03,2.000000e+01,5.082848e+00,2.558817e-03,1.155758e-01,9.913275e-15
2,1.339200e+04,6.926000e+03,8.173200e+04,6.141400e+04,2.031800e+04,2.000000e+01,5.381515e+00,7.939701e-03,1.166850e-01,1.990657e-14
3,5.356800e+04,2.724400e+04,3.241680e+05,2.433560e+05,8.081200e+04,2.000000e+01,5.491614e+00,9.889039e-03,1.172111e-01,3.989032e-14
4,2.142720e+05,1.080560e+05,1.291152e+06,9.688240e+05,3.223280e+05,2.000000e+01,5.537705e+00,1.037485e-02,1.174146e-01,7.989450e-14


==> code/nse/data/CG1isoxCG1.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,4.054000e+03,3.578000e+03,4.760000e+02,2.000000e+01,5.008079e+00,-2.167162e-02,1.077698e-01,2.579032e-01
1,3.348000e+03,1.789000e+03,1.564100e+04,1.385200e+04,1.789000e+03,2.000000e+01,5.332157e+00,2.138027e-03,1.199650e-01,1.319922e-01
2,1.339200e+04,6.926000e+03,6.141400e+04,5.448800e+04,6.926000e+03,2.000000e+01,5.487837e+00,1.017436e-02,1.184229e-01,6.611747e-02
3,5.356800e+04,2.724400e+04,2.433560e+05,2.161120e+05,2.724400e+04,2.000000e+01,5.542318e+00,1.141518e-02,1.180129e-01,3.300462e-02
4,2.142720e+05,1.080560e+05,9.688240e+05,8.607680e+05,1.080560e+05,2.000000e+01,5.563027e+00,1.116940e-02,1.177896e-01,1.656767e-02


==> code/nse/data/CG2xCG1.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,4.054000e+03,3.578000e+03,4.760000e+02,2.000000e+01,5.194658e+00,1.509115e-02,1.059089e-01,1.841717e-01
1,3.348000e+03,1.789000e+03,1.564100e+04,1.385200e+04,1.789000e+03,2.000000e+01,5.452991e+00,2.150581e-03,1.178258e-01,6.065860e-02
2,1.339200e+04,6.926000e+03,6.141400e+04,5.448800e+04,6.926000e+03,2.000000e+01,5.541478e+00,6.716733e-03,1.170818e-01,1.967935e-02
3,5.356800e+04,2.724400e+04,2.433560e+05,2.161120e+05,2.724400e+04,2.000000e+01,5.566569e+00,9.399984e-03,1.173168e-01,7.106799e-03
4,2.142720e+05,1.080560e+05,9.688240e+05,8.607680e+05,1.080560e+05,2.000000e+01,5.574418e+00,1.020970e-02,1.174413e-01,3.057251e-03


==> code/nse/data/CG2xCG1alfeld.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.420000e+02,4.790000e+02,1.165700e+04,1.033600e+04,1.321000e+03,2.000000e+01,5.274268e+00,-1.170464e-02,1.150607e-01,1.837113e-01
1,3.368000e+03,1.800000e+03,4.604800e+04,4.088000e+04,5.168000e+03,2.000000e+01,5.431527e+00,1.049745e-02,1.162368e-01,5.604712e-02
2,1.347200e+04,6.968000e+03,1.830320e+05,1.625920e+05,2.044000e+04,2.000000e+01,5.512036e+00,1.270508e-02,1.169619e-01,1.688941e-02
3,5.388800e+04,2.740800e+04,7.298080e+05,6.485120e+05,8.129600e+04,2.000000e+01,5.547291e+00,1.222722e-02,1.173002e-01,5.859889e-03
4,2.155520e+05,1.087040e+05,2.914592e+06,2.590336e+06,3.242560e+05,2.000000e+01,5.563731e+00,1.159230e-02,1.174455e-01,2.632249e-03


==> code/nse/data/CG2xDG1alfeld.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,1.780700e+04,1.027400e+04,7.533000e+03,2.000000e+01,5.000861e+00,6.509743e-02,1.213367e-01,3.245503e-15
1,3.348000e+03,1.789000e+03,7.076800e+04,4.063600e+04,3.013200e+04,2.000000e+01,5.289477e+00,2.430369e-02,1.234367e-01,6.833128e-15
2,1.339200e+04,6.926000e+03,2.821520e+05,1.616240e+05,1.205280e+05,2.000000e+01,5.437644e+00,1.263493e-02,1.195753e-01,1.356720e-14
3,5.356800e+04,2.724400e+04,1.126768e+06,6.446560e+05,4.821120e+05,2.000000e+01,5.506547e+00,1.036844e-02,1.182136e-01,2.692199e-14
4,2.142720e+05,1.080560e+05,4.503392e+06,2.574944e+06,1.928448e+06,2.000000e+01,5.541761e+00,1.030902e-02,1.177598e-01,5.364340e-14


==> code/nse/data/CG3xDG2alfeld.3d.csv <==
level,dofs,Re,drag,lift
0,5.545500e+05,2.000000e+01,5.796376e+00,2.411217e-02


==> code/nse/data/GN1xDG0.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,3.102000e+03,2.265000e+03,8.370000e+02,2.000000e+01,4.926698e+00,-3.939801e-02,1.136426e-01,1.601485e-14
1,3.348000e+03,1.789000e+03,1.206300e+04,8.715000e+03,3.348000e+03,2.000000e+01,5.118555e+00,3.713630e-02,1.123020e-01,3.369951e-14
2,1.339200e+04,6.926000e+03,4.756200e+04,3.417000e+04,1.339200e+04,2.000000e+01,5.329133e+00,2.306058e-02,1.155361e-01,6.659274e-14
3,5.356800e+04,2.724400e+04,1.888680e+05,1.353000e+05,5.356800e+04,2.000000e+01,5.454265e+00,1.652447e-02,1.165657e-01,1.309449e-13
4,2.142720e+05,1.080560e+05,7.527120e+05,5.384400e+05,2.142720e+05,2.000000e+01,5.518086e+00,1.342256e-02,1.171069e-01,2.572995e-13


==> code/nse/data/JM1xDG0alfeld.2d.csv <==
level,cells,vertices,dofs,stressDofs,velocityDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,1.278500e+04,7.763000e+03,5.022000e+03,2.000000e+01,4.969343e+00,-7.041204e-02,1.026180e-01,7.722772e-01
1,3.348000e+03,1.789000e+03,5.068000e+04,3.059200e+04,2.008800e+04,2.000000e+01,5.510903e+00,4.997654e-02,1.173141e-01,4.233851e-01
2,1.339200e+04,6.926000e+03,2.018000e+05,1.214480e+05,8.035200e+04,2.000000e+01,5.563535e+00,1.841562e-02,1.181478e-01,3.252525e-01
3,5.356800e+04,2.724400e+04,8.053600e+05,4.839520e+05,3.214080e+05,2.000000e+01,5.575628e+00,1.237716e-02,1.176911e-01,3.153685e-01
4,2.142720e+05,1.080560e+05,3.217760e+06,1.932128e+06,1.285632e+06,2.000000e+01,5.578568e+00,1.103990e-02,1.174904e-01,3.136175e-01


==> code/nse/data/JM1xDG1.2d.csv <==
level,cells,vertices,dofs,stressDofs,velocityDofs,Re,drag,lift,pressureDrop,errorDiv
0,8.370000e+02,4.760000e+02,1.278500e+04,7.763000e+03,5.022000e+03,1.282227e+01,7.067256e+00,-1.053043e-01,5.534542e-02,9.458181e-01
1,3.348000e+03,1.789000e+03,5.068000e+04,3.059200e+04,2.008800e+04,2.000000e+01,5.536648e+00,2.169092e-02,1.154949e-01,2.067060e-01
2,1.339200e+04,6.926000e+03,2.018000e+05,1.214480e+05,8.035200e+04,2.000000e+01,5.568649e+00,1.202063e-02,1.181204e-01,9.069724e-02
3,5.356800e+04,2.724400e+04,8.053600e+05,4.839520e+05,3.214080e+05,2.000000e+01,5.576927e+00,1.082816e-02,1.177482e-01,4.352776e-02
4,2.142720e+05,1.080560e+05,3.217760e+06,1.932128e+06,1.285632e+06,2.000000e+01,5.578901e+00,1.065801e-02,1.175110e-01,2.154824e-02


==> code/stokes/data/AS2xCG1.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,pressureH1
0,1.800000e+01,1.600000e+01,1.480000e+02,1.140000e+02,3.400000e+01,6.003346e-02,9.585500e-04,1.955694e-02,7.088049e-12,3.778356e-02,1.125684e+00
1,7.200000e+01,4.900000e+01,5.080000e+02,3.870000e+02,1.210000e+02,1.713243e-02,1.643252e-04,7.132142e-03,3.058825e-11,9.814607e-03,5.752730e-01
2,2.880000e+02,1.690000e+02,1.876000e+03,1.419000e+03,4.570000e+02,4.816624e-03,2.401835e-05,2.351270e-03,1.312644e-11,2.465468e-03,2.900958e-01
3,1.152000e+03,6.250000e+02,7.204000e+03,5.427000e+03,1.777000e+03,1.307538e-03,3.242233e-06,6.930528e-04,1.043317e-11,6.122139e-04,1.441666e-01


==> code/stokes/data/AS2xCG1alfeld.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,pressureH1,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.800000e+01,1.600000e+01,1.480000e+02,1.140000e+02,3.400000e+01,6.565715e-02,1.891993e-03,2.641774e-02,2.707110e-16,3.822451e-02,1.191007e+00,4.082669e-03,7.535300e-05,5.497850e-04,6.502700e-05,8.060000e-04,2.638872e-03
1,7.200000e+01,4.900000e+01,5.080000e+02,3.870000e+02,1.210000e+02,1.920725e-02,2.814108e-04,9.343711e-03,8.573804e-16,9.860708e-03,6.050977e-01,7.725227e-03,1.509160e-04,4.269760e-03,1.390890e-04,9.603320e-04,2.333333e-03
2,2.880000e+02,1.690000e+02,1.876000e+03,1.419000e+03,4.570000e+02,5.288475e-03,3.394632e-05,2.832595e-03,2.978581e-13,2.441627e-03,2.975417e-01,1.631724e-02,5.331100e-04,1.087870e-02,5.210030e-04,2.184048e-03,2.711942e-03
3,1.152000e+03,6.250000e+02,7.204000e+03,5.427000e+03,1.777000e+03,1.388519e-03,3.855629e-06,7.737186e-04,1.572135e-13,6.044563e-04,1.475493e-01,6.583523e-02,1.636757e-03,5.495182e-02,1.613022e-03,6.216021e-03,3.017009e-03


==> code/stokes/data/CG1isoxCG1.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,pressureH1,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.800000e+01,1.600000e+01,1.140000e+02,9.800000e+01,1.600000e+01,7.664686e-02,1.890599e-03,2.715668e-02,1.371004e-02,4.701527e-02,9.916371e-01,3.779323e-03,7.090600e-05,4.150730e-04,6.143300e-05,7.339220e-04,2.548116e-03
1,7.200000e+01,4.900000e+01,3.870000e+02,3.380000e+02,4.900000e+01,2.730387e-02,5.167075e-04,1.337301e-02,7.099846e-03,1.220527e-02,5.159922e-01,3.969950e-03,1.037760e-04,7.339920e-04,9.437100e-05,7.712170e-04,2.349146e-03
2,2.880000e+02,1.690000e+02,1.419000e+03,1.250000e+03,1.690000e+02,1.160430e-02,1.308415e-04,6.659812e-03,3.629754e-03,3.149307e-03,2.603992e-01,8.326089e-03,2.717180e-04,4.593756e-03,2.596000e-04,1.040793e-03,2.410159e-03
3,1.152000e+03,6.250000e+02,5.427000e+03,4.802000e+03,6.250000e+02,5.491939e-03,3.271842e-05,3.325252e-03,1.822633e-03,8.391505e-04,1.314739e-01,3.218824e-02,1.193953e-03,2.580132e-02,1.176897e-03,2.301255e-03,2.879783e-03


==> code/stokes/data/CG1isoxCG1.3d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,pressureH1,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.620000e+02,6.400000e+01,1.093000e+03,1.029000e+03,6.400000e+01,9.280460e-02,4.345956e-04,8.379606e-03,6.210568e-03,5.419008e-02,1.184379e+00,1.939715e-02,3.552830e-04,7.112407e-03,3.318290e-04,2.961786e-03,8.944909e-03
1,1.296000e+03,3.430000e+02,6.934000e+03,6.591000e+03,3.430000e+02,2.365107e-02,5.133383e-05,1.765262e-03,1.334173e-03,1.370773e-02,6.232335e-01,1.554894e-01,3.525363e-03,1.097881e-01,3.461215e-03,1.349491e-02,2.864878e-02
2,1.036800e+04,2.197000e+03,4.907200e+04,4.687500e+04,2.197000e+03,5.944252e-03,9.506318e-06,5.631490e-04,3.191879e-04,3.406261e-03,3.145085e-01,2.328488e+00,3.947645e-02,1.962696e+00,3.900041e-02,1.171577e-01,2.090893e-01
3,8.294400e+04,1.562500e+04,3.685720e+05,3.529470e+05,1.562500e+04,1.525726e-03,2.261252e-06,2.617688e-04,1.313241e-04,8.489974e-04,1.574677e-01,3.729884e+01,4.353050e-01,3.434326e+01,4.323707e-01,1.011398e+00,1.508731e+00


==> code/stokes/data/CG2xCG1.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,pressureH1,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.800000e+01,1.600000e+01,1.140000e+02,9.800000e+01,1.600000e+01,6.719320e-02,1.086342e-03,1.837996e-02,1.246953e-02,4.532635e-02,9.811583e-01,3.607516e-03,5.639400e-05,3.262590e-04,4.900400e-05,7.050980e-04,2.510940e-03
1,7.200000e+01,4.900000e+01,3.870000e+02,3.380000e+02,4.900000e+01,1.742909e-02,1.228535e-04,4.717062e-03,3.288869e-03,1.125584e-02,5.102728e-01,3.911221e-03,1.010120e-04,7.338210e-04,9.150700e-05,7.808620e-04,2.284239e-03
2,2.880000e+02,1.690000e+02,1.419000e+03,1.250000e+03,1.690000e+02,4.399657e-03,1.352867e-05,1.175029e-03,8.432021e-04,2.782115e-03,2.568531e-01,7.194140e-03,2.722390e-04,3.452603e-03,2.609220e-04,1.130026e-03,2.330208e-03
3,1.152000e+03,6.250000e+02,5.427000e+03,4.802000e+03,6.250000e+02,1.103291e-03,1.603603e-06,2.931002e-04,2.131933e-04,6.927585e-04,1.285617e-01,3.240874e-02,1.173621e-03,2.603965e-02,1.157037e-03,2.537109e-03,2.647324e-03


==> code/stokes/data/CG2xCG1.3d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,pressureH1,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.620000e+02,6.400000e+01,1.093000e+03,1.029000e+03,6.400000e+01,9.185678e-02,5.836972e-04,1.016038e-02,8.310948e-03,5.408131e-02,1.185071e+00,1.623715e-02,3.469710e-04,6.947459e-03,3.264810e-04,2.793113e-03,6.128491e-03
1,1.296000e+03,3.430000e+02,6.934000e+03,6.591000e+03,3.430000e+02,2.351175e-02,4.605243e-05,1.776750e-03,1.561756e-03,1.370349e-02,6.232738e-01,1.289242e-01,3.486465e-03,1.032641e-01,3.423579e-03,1.345899e-02,8.683015e-03
2,1.036800e+04,2.197000e+03,4.907200e+04,4.687500e+04,2.197000e+03,5.879085e-03,3.155711e-06,2.653657e-04,2.332841e-04,3.404364e-03,3.144600e-01,1.751228e+00,3.956978e-02,1.544740e+00,3.909723e-02,1.234869e-01,4.336221e-02
3,8.294400e+04,1.562500e+04,3.685720e+05,3.529470e+05,1.562500e+04,1.468500e-03,2.228733e-07,4.024249e-05,3.356398e-05,8.483556e-04,1.574476e-01,3.064333e+01,4.505104e-01,2.893043e+01,4.475779e-01,1.029313e+00,2.329409e-01


==> code/stokes/data/CG2xCG1alfeld.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,pressureL2,pressureH1
0,1.800000e+01,1.600000e+01,2.760000e+02,2.420000e+02,3.400000e+01,5.082839e-02,9.435480e-04,1.879332e-02,3.632458e-02,1.107842e+00
1,7.200000e+01,4.900000e+01,1.035000e+03,9.140000e+02,1.210000e+02,1.366647e-02,1.186641e-04,5.212324e-03,9.475767e-03,5.656517e-01
2,2.880000e+02,1.690000e+02,4.011000e+03,3.554000e+03,4.570000e+02,3.509390e-03,1.416551e-05,1.351177e-03,2.384545e-03,2.812152e-01
3,1.152000e+03,6.250000e+02,1.579500e+04,1.401800e+04,1.777000e+03,8.858141e-04,1.727507e-06,3.416435e-04,5.969663e-04,1.402254e-01


==> code/stokes/data/CG2xCG1alfeld.3d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,pressureL2,pressureH1
0,1.620000e+02,6.400000e+01,3.685000e+03,3.459000e+03,2.260000e+02,8.090378e-02,4.874021e-04,1.363837e-02,4.856386e-02,1.662365e+00
1,1.296000e+03,3.430000e+02,2.767000e+04,2.603100e+04,1.639000e+03,2.695709e-02,8.643936e-05,5.169605e-03,1.639649e-02,1.386785e+00
2,1.036800e+04,2.197000e+03,2.149600e+05,2.023950e+05,1.256500e+04,7.249526e-03,1.041197e-05,1.397855e-03,4.414163e-03,7.332853e-01
3,8.294400e+04,1.562500e+04,1.695676e+06,1.597107e+06,9.856900e+04,1.867388e-03,1.123863e-06,3.441130e-04,1.132066e-03,3.466813e-01


==> code/stokes/data/CG2xDG1alfeld.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.800000e+01,1.600000e+01,4.040000e+02,2.420000e+02,1.620000e+02,9.791979e-02,1.891993e-03,2.641774e-02,1.234026e-16,6.402988e-02,4.178613e-03,9.129700e-05,7.909370e-04,8.083100e-05,7.526600e-04,2.532321e-03
1,7.200000e+01,4.900000e+01,1.562000e+03,9.140000e+02,6.480000e+02,4.077547e-02,2.814108e-04,9.343711e-03,1.764137e-16,2.727808e-02,5.543853e-03,1.414120e-04,1.983598e-03,1.316670e-04,1.051939e-03,2.355066e-03
2,2.880000e+02,1.690000e+02,6.146000e+03,3.554000e+03,2.592000e+03,1.370920e-02,3.394632e-05,2.832595e-03,6.504326e-15,9.270850e-03,2.566303e-02,6.966660e-04,2.006644e-02,6.764750e-04,2.332291e-03,2.556498e-03
3,1.152000e+03,6.250000e+02,2.438600e+04,1.401800e+04,1.036800e+04,3.959366e-03,3.855629e-06,7.737186e-04,7.866198e-16,2.690663e-03,1.306342e-01,3.367034e-03,1.117801e-01,3.193784e-03,1.009470e-02,5.347888e-03


==> code/stokes/data/CG3xDG2alfeld.3d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.620000e+02,6.400000e+01,1.677000e+04,1.029000e+04,6.480000e+03,5.160628e-03,1.850914e-05,5.024920e-04,3.632329e-16,2.951145e-03,2.415386e-01,4.941288e-03,1.441749e-01,4.747897e-03,7.690594e-02,1.545807e-02
1,1.296000e+03,3.430000e+02,1.307370e+05,7.889700e+04,5.184000e+04,8.056718e-04,1.324419e-06,8.606284e-05,9.784348e-15,4.598177e-04,1.998686e+00,4.939618e-02,1.317859e+00,4.834135e-02,5.625934e-01,6.875411e-02
2,1.036800e+04,2.197000e+03,1.033239e+06,6.185190e+05,4.147200e+05,1.135027e-04,7.259225e-08,1.180178e-05,3.589533e-14,6.481845e-05,1.901321e+01,4.123737e-01,1.322887e+01,4.040667e-01,4.972271e+00,3.994180e-01
3,8.294400e+04,1.562500e+04,8.217291e+06,4.899531e+06,3.317760e+06,1.473591e-05,3.954220e-09,1.497413e-06,1.033202e-13,8.420048e-06,2.488247e+02,3.665983e+00,1.995786e+02,3.610444e+00,4.241914e+01,3.160115e+00


==> code/stokes/data/GN1xDG0.2d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.800000e+01,1.600000e+01,8.300000e+01,6.500000e+01,1.800000e+01,2.214764e-01,2.169058e-03,3.357234e-02,3.102464e-17,1.529821e-01,3.933064e-03,6.899400e-05,3.632760e-04,5.880800e-05,6.851290e-04,2.804250e-03
1,7.200000e+01,4.900000e+01,2.900000e+02,2.180000e+02,7.200000e+01,1.185371e-01,5.409105e-04,1.708822e-02,2.957471e-17,8.205977e-02,3.956390e-03,9.532300e-05,5.432160e-04,8.579900e-05,7.026250e-04,2.603990e-03
2,2.880000e+02,1.690000e+02,1.082000e+03,7.940000e+02,2.880000e+02,6.017378e-02,1.292756e-04,8.366189e-03,5.622919e-17,4.171889e-02,5.529060e-03,1.460990e-04,1.844439e-03,1.366760e-04,8.923190e-04,2.637790e-03
3,1.152000e+03,6.250000e+02,4.178000e+03,3.026000e+03,1.152000e+03,3.017381e-02,3.071201e-05,4.088172e-03,1.094220e-16,2.094080e-02,1.218880e-02,7.211730e-04,6.485076e-03,7.078520e-04,1.959132e-03,3.013644e-03


==> code/stokes/data/GN1xDG0.3d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.620000e+02,6.400000e+01,7.320000e+02,5.700000e+02,1.620000e+02,3.711321e-01,4.313398e-04,3.996077e-03,4.986882e-18,2.142487e-01,1.265039e-02,2.946230e-04,3.937181e-03,2.714870e-04,1.784629e-03,6.609332e-03
1,1.296000e+03,3.430000e+02,5.133000e+03,3.837000e+03,1.296000e+03,1.956740e-01,2.701004e-04,3.206930e-03,5.084167e-18,1.129423e-01,7.285173e-02,1.318899e-03,5.879547e-02,1.283397e-03,5.766237e-03,6.944616e-03
2,1.036800e+04,2.197000e+03,3.855900e+04,2.819100e+04,1.036800e+04,9.955189e-02,1.056925e-04,2.027791e-03,1.207550e-17,5.745252e-02,6.889664e-01,1.581153e-02,6.029519e-01,1.542785e-02,5.200705e-02,1.813894e-02
3,8.294400e+04,1.562500e+04,2.991630e+05,2.162190e+05,8.294400e+04,5.003359e-02,3.073389e-05,1.092425e-03,5.803338e-17,2.887314e-02,7.031771e+00,1.518753e-01,6.414649e+00,1.494497e-01,3.844257e-01,8.069615e-02


==> code/stokes/data/GN2xDG1.3d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2
0,1.620000e+02,6.400000e+01,2.055000e+03,1.407000e+03,6.480000e+02,3.692465e-01,1.885340e-04,2.456834e-03,1.923642e-12,2.131752e-01
1,1.296000e+03,3.430000e+02,1.458300e+04,9.399000e+03,5.184000e+03,1.947532e-01,2.978826e-05,9.190853e-04,1.556291e-12,1.124383e-01
2,1.036800e+04,2.197000e+03,1.099470e+05,6.847500e+04,4.147200e+04,9.872886e-02,3.539827e-06,2.968611e-04,1.262624e-12,5.700062e-02
3,8.294400e+04,1.562500e+04,8.540670e+05,5.222910e+05,3.317760e+05,4.953596e-02,3.486675e-07,8.474435e-05,1.135282e-12,2.859951e-02


==> code/stokes/data/GNH1div3xCG1alfeld.3d.csv <==
level,cells,vertices,dofs,velocityDofs,pressureDofs,stressL2,velocityL2,velocityH1,divL2,pressureL2,pressureH1,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.620000e+02,6.400000e+01,1.697000e+03,1.471000e+03,2.260000e+02,8.251999e-02,1.576298e-04,2.252458e-03,9.456783e-18,4.760760e-02,1.948956e+00,3.403577e-02,5.463300e-04,1.287322e-02,5.171660e-04,1.153084e-02,9.059450e-03
1,1.296000e+03,3.430000e+02,1.138100e+04,9.742000e+03,1.639000e+03,2.160460e-02,2.379455e-05,8.146267e-04,4.355719e-17,1.245569e-02,9.664332e-01,3.526317e-01,5.928109e-03,2.064160e-01,5.761439e-03,9.217586e-02,4.806266e-02
2,1.036800e+04,2.197000e+03,8.323700e+04,7.067200e+04,1.256500e+04,5.440945e-03,2.681869e-06,2.526859e-04,2.292506e-16,3.134549e-03,4.762614e-01,3.986095e+00,6.284758e-02,2.940922e+00,6.210439e-02,7.389758e-01,2.432713e-01
3,8.294400e+04,1.562500e+04,6.364850e+05,5.379160e+05,9.856900e+04,1.362342e-03,2.595794e-07,6.986490e-05,4.953385e-14,7.844772e-04,2.369153e-01,6.222679e+01,7.922128e-01,5.349806e+01,7.871900e-01,6.181550e+00,1.754763e+00


==> code/stokes/data/JM1xDG0alfeld.2d.csv <==
level,cells,vertices,dofs,stressDofs,velocityDofs,stressL2,stressHDiv,velocityL2,divL2,pressureL2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.800000e+01,1.600000e+01,2.940000e+02,1.860000e+02,1.080000e+02,7.210865e-02,6.166484e-01,3.037300e-03,9.444033e-03,4.449750e-02,4.873105e-03,7.419200e-05,6.023650e-04,7.159700e-05,4.987380e-04,3.685133e-03
1,7.200000e+01,4.900000e+01,1.128000e+03,6.960000e+02,4.320000e+02,2.301046e-02,3.214321e-01,1.629997e-03,8.091859e-03,1.342376e-02,5.963903e-03,1.207110e-04,1.291979e-03,1.184670e-04,6.791700e-04,3.859233e-03
2,2.880000e+02,1.690000e+02,4.416000e+03,2.688000e+03,1.728000e+03,6.763759e-03,1.622922e-01,8.295836e-04,7.574219e-03,3.811286e-03,1.314820e-02,6.456890e-04,5.981690e-03,6.433260e-04,1.536376e-03,4.972545e-03
3,1.152000e+03,6.250000e+02,1.747200e+04,1.056000e+04,6.912000e+03,1.873532e-03,8.132932e-02,4.172761e-04,7.602626e-03,1.037197e-03,8.143072e-02,2.232983e-03,6.433219e-02,2.227774e-03,4.915449e-03,9.921304e-03


==> code/stokes/data/JM1xDG0alfeld.3d.csv <==
level,cells,vertices,dofs,stressDofs,velocityDofs,stressL2,stressHDiv,velocityL2,divL2,pressureL2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.620000e+02,6.400000e+01,6.318000e+03,4.374000e+03,1.944000e+03,9.984999e-02,7.038292e-01,1.675081e-03,7.986753e-03,5.214671e-02,1.830440e-01,1.070097e-03,2.978528e-02,1.063135e-03,9.484387e-03,1.426709e-01
1,1.296000e+03,3.430000e+02,4.860000e+04,3.304800e+04,1.555200e+04,2.951363e-02,3.652293e-01,4.093939e-04,4.228216e-03,1.444498e-02,1.483514e+00,1.522792e-02,3.150128e-01,1.521603e-02,7.521272e-02,1.077992e+00
2,1.036800e+04,2.197000e+03,3.810240e+05,2.566080e+05,1.244160e+05,8.203042e-03,1.842133e-01,8.973138e-05,1.586777e-03,3.793194e-03,1.333409e+01,1.563470e-01,3.992980e+00,1.563341e-01,6.211415e-01,8.563526e+00
3,8.294400e+04,1.562500e+04,3.017088e+06,2.021760e+06,9.953280e+05,2.183328e-03,9.229437e-02,2.976867e-05,5.618696e-04,9.705314e-04,1.335358e+02,1.518755e+00,5.858063e+01,1.518739e+00,5.190070e+00,6.824602e+01


==> code/stokes/data/JM1xDG1.2d.csv <==
level,cells,vertices,dofs,stressDofs,velocityDofs,stressL2,stressHDiv,velocityL2,divL2,pressureL2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.800000e+01,1.600000e+01,2.940000e+02,1.860000e+02,1.080000e+02,6.632204e-02,9.122313e-01,2.397247e-03,1.920382e-02,3.542432e-02,6.701721e-03,8.108200e-05,7.010130e-04,7.835700e-05,6.285540e-04,5.272926e-03
1,7.200000e+01,4.900000e+01,1.128000e+03,6.960000e+02,4.320000e+02,2.239230e-02,4.802721e-01,5.970565e-04,1.006841e-02,1.159640e-02,5.905586e-03,1.065600e-04,1.202415e-03,1.051680e-04,7.283640e-04,3.858993e-03
2,2.880000e+02,1.690000e+02,4.416000e+03,2.688000e+03,1.728000e+03,6.816921e-03,2.431750e-01,1.356089e-04,4.606680e-03,3.494276e-03,1.278407e-02,5.436660e-04,5.532285e-03,5.418640e-04,1.568125e-03,5.128579e-03
3,1.152000e+03,6.250000e+02,1.747200e+04,1.056000e+04,6.912000e+03,1.919306e-03,1.219582e-01,3.145065e-05,2.134567e-03,9.808592e-04,8.348628e-02,2.766623e-03,6.506339e-02,2.761917e-03,4.990702e-03,1.063844e-02


==> code/stokes/data/JM1xDG1.3d.csv <==
level,cells,vertices,dofs,stressDofs,velocityDofs,stressL2,stressHDiv,velocityL2,divL2,pressureL2,SNESSolve,KSPSolve,PCSetUp,PCApply,SNESJacobianEval,SNESFunctionEval
0,1.620000e+02,6.400000e+01,6.318000e+03,4.374000e+03,1.944000e+03,9.581826e-02,1.239525e+00,2.542554e-03,1.577184e-02,4.440173e-02,1.940420e-01,1.069937e-03,3.056079e-02,1.061533e-03,9.908125e-03,1.524585e-01
1,1.296000e+03,3.430000e+02,4.860000e+04,3.304800e+04,1.555200e+04,2.873183e-02,6.505186e-01,5.107941e-04,6.935145e-03,1.243451e-02,1.549989e+00,1.536782e-02,3.187731e-01,1.535639e-02,7.693935e-02,1.138843e+00
2,1.036800e+04,2.197000e+03,3.810240e+05,2.566080e+05,1.244160e+05,7.990036e-03,3.291354e-01,8.557573e-05,2.366538e-03,3.238277e-03,1.391727e+01,1.555284e-01,4.081697e+00,1.555158e-01,6.346953e-01,9.045213e+00
3,8.294400e+04,1.562500e+04,3.017088e+06,2.021760e+06,9.953280e+05,2.127649e-03,1.650480e-01,1.272206e-05,7.041432e-04,8.236143e-04,1.382606e+02,1.527336e+00,5.923306e+01,1.527320e+00,5.303957e+00,7.219590e+01


==> code/stokes/data/stokes-stats.csv <==
Name,Nrows,NNZ,NNZperRow
TH,659,12365,18.76327769347496
ISO,659,12365,18.76327769347496
SV,2754,54836,19.911401597676107
JM,1984,43888,22.120967741935484
GN,498,8116,16.29718875502008
AS,868,25988,29.94009216589862


==> code/stokes/data/stokesflops2d.csv <==
Name, A, B
TH,2.284000e+03,3.520000e+02
ISO,3.021000e+03,4.650000e+02
SV,1.678600e+04,3.838000e+03
JM,1.492700e+04,2.016000e+03
GN,3.146000e+03,1.570000e+02
AS,2.168800e+04,3.429000e+03


==> code/stokes/data/stokesflops3d.csv <==
Name, A, B
TH,2.766100e+04,1.654000e+03
ISO,5.498900e+04,3.254000e+03
SV,3.122441e+06,3.931940e+05
JM,3.962700e+05,3.120800e+04
GN,3.189600e+04,7.450000e+02
AS,1.463536e+06,3.789300e+04

